Agent Transfer Protocol: Server-Mediated Agent-to-Agent Communication Architecture for the Agentic Web

The Agentic Web needs to support continuous collaboration among agents from different organizations. These collaborative relationships may span multiple tasks, network connections and execution instances. Such interactions require stable communication entries, message reception when instances are offline, and source verification after delayed reading. How to organize these responsibilities so that cross domain communication does not depend on specific execution instances being continuously online is a key issue for building long term agent interaction infrastructure. We propose ATP (Agent Transfer Protocol), a cross organization agent communication protocol adopting a domain mediated architecture. In this architecture, administrative domains maintain stable addresses and receiving entries for logical agents. The domain servers of both parties continuously undertake cross domain transmission. The receiving domain verifies and saves messages for execution instances to read later. The sending domain signs the complete message envelope. This allows the receiving instance to independently reverify the domain source and content integrity after the original connection ends, provided the original verification public key is still trusted and obtainable. We implemented an ATP prototype and evaluated it through a controlled cross organization LLM agent workflow, mechanism checks and latency measurements. The workflow completed subsequent business processing after instances went offline or were replaced. The independent verifier successfully verified the domain source and content integrity of saved messages. Latency measurements further quantified the communication and processing overhead introduced by the continuous mediation of domain servers.

==> styles/vendor/acmart/NOTICE.txt <==
Unmodified ACM acmart 2.16 support files

acmart.cls and ACM-Reference-Format.bst are byte-for-byte copies of the files
used for the pre-refactoring build. acmart.dtx, acmart.ins, and README are
from the upstream v2.16 source distribution:
https://github.com/borisveytsman/acmart/tree/v2.16

acmart.dtx contains the original copyright and LPPL 1.3-or-later terms.
The bibliography style retains its original public-domain notice.
Custom project presentation lives in styles/*.tex, outside this directory.

